Deriving Quests from Open World Mechanics

Open world games present players with more freedom than games with linear progression structures. However, without clearly-defined objectives, they often leave players without a sense of purpose. Most of the time, quests and objectives are hand-authored and overlaid atop an open world's mechanics. But what if they could be generated organically from the gameplay itself? The goal of our project was to develop a model of the mechanics in Minecraft that could be used to determine the ideal placement of objectives in an open world setting. We formalized the game logic of Minecraft in terms of logical rules that can be manipulated in two ways: they may be executed to generate graphs representative of the player experience when playing an open world game with little developer direction; and they may be statically analyzed to determine dependency orderings, feedback loops, and bottlenecks. These analyses may then be used to place achievements on gameplay actions algorithmically.

==> readme.txt <==
ACM Transactions on Graphics
----------------------------------------------

The following files are available in the acmtog.zip archive:

acmtog.cls	     			- This is V1.2 of the LaTeX2e class file for the 'acmtog' format
ACM-Reference-Format-Journals.bst	- This is the bibliography style file for the New ACM Reference Format (March 2012)
acmtog-sample-bibfile.bib		- This is the bibliography database file
acmtog-guide.pdf			- This is a PDF of the "author guidelines' for the acmtog template
acmtog-sample.pdf			- This is a PDF file showing what YOU should obtain
					  when YOU compile the sample source .tex file

acmtog-sample.tex			- the revised (v2) source sample .tex file 
acmtog-sample.bbl			- the bbl file as a result of 'BibTeX'ing 
tog-sample-mouse.eps			- Graphics file used in sample
tog-sample-mouse.pdf			- a graphics file in PDF format, (compatible with pdflatex)
algorithm2e.sty				- Algorithm package used in sample
url.sty					- URL package used in formatting the references
readme.txt				- This file!

Happy (La)TeXing!!!



